Online Machine Learning Techniques for Coq: A Comparison

We present a comparison of several online machine learning techniques for tactical learning and proving in the Coq proof assistant. This work builds on top of Tactician, a plugin for Coq that learns from proofs written by the user to synthesize new proofs. Learning happens in an online manner, meaning that Tactician's machine learning model is updated immediately every time the user performs a step in an interactive proof. This has important advantages compared to the more studied offline learning systems: (1) it provides the user with a seamless, interactive experience with Tactician and, (2) it takes advantage of locality of proof similarity, which means that proofs similar to the current proof are likely to be found close by. We implement two online methods, namely approximate k-nearest neighbors based on locality sensitive hashing forests and random decision forests. Additionally, we conduct experiments with gradient boosted trees in an offline setting using XGBoost. We compare the relative performance of Tactician using these three learning methods on Coq's standard library.

==> csv/min_impur.csv <==
min_impur,acc1,acc10,time,memory
0.1,0.1129,0.26126,297.8,1837.2
0.2,0.117066666666667,0.272733333333333,610.5,2440.33333333333
0.3,0.11464,0.2635,297.4,1850.2
0.4,0.11688,0.26176,289.6,1793
0.5,0.11725,0.274933333333333,615.833333333333,2412.33333333333
0.6,0.11165,0.270016666666667,3398.66666666667,2708
0.7,0.112585714285714,0.276685714285714,3750.42857142857,2865.57142857143
0.8,0.113871428571429,0.278642857142857,4134.85714285714,2851.71428571429
0.9,0.113361538461538,0.281107692307692,3729.61538461538,2331.53846153846


==> csv/n_trees.csv <==
n_trees,acc1,acc10,time,memory
10,0.0897666666666667,0.200955555555556,32.2222222222222,965
20,0.106011111111111,0.236033333333333,71.4444444444444,1199
40,0.119655555555556,0.271433333333333,171.555555555556,1501.11111111111
80,0.125188888888889,0.2972,452.666666666667,2058.33333333333
160,0.129722222222222,0.311133333333333,1170.22222222222,3188.66666666667
320,0.12388,0.3192,3097.8,4972
640,0.104985714285714,0.316114285714286,22583.2857142857,6535.14285714286


==> csv/xgb-depth-top1.csv <==
depth,prob
1, 0.022255752546208978
2, 0.07219917012448132
4, 0.07167106752168993
8, 0.07529234251225952
16, 0.08208223311957752


==> csv/xgb-depth-top10.csv <==
depth,prob
1,0.24715201810637497
2,0.2593738211995473
4,0.2721991701244813
8,0.2876650320633723
16,0.27687665032063374


==> csv/xgb-eta-top1.csv <==
eta,prob
0.01, 0.07544322897019992
0.02, 0.07544322897019992
0.04, 0.07408525084873632
0.08, 0.07582044511505093
0.16, 0.07566955865711053
0.32, 0.07936627687665032
0.64, 0.07559411542814032
1.28, 0.033949453036589965


==> csv/xgb-eta-top10.csv <==
eta,prob
0.01, 0.25145228215767634
0.02, 0.25816672953602415
0.04, 0.2746133534515277
0.08, 0.2856280648811769
0.16, 0.2910599773670313
0.32, 0.2861561674839683
0.64, 0.2861561674839683
1.28, 0.22663145982648059


==> csv/xgb-neg-top1.csv <==
neg-number,prob
1, 0.07385892116182573
2, 0.07740475292342512
4, 0.07717842323651453
8, 0.07748019615239532
16, 0.07951716333459072
32, 0.08027159562429272


==> csv/xgb-neg-top10.csv <==
neg-number,prob
1,0.2875895888344021
2,0.2794417201056205
4,0.2827612221803093
8,0.2861561674839683
16, 0.2929460580912863
32,0.2926442851754055


==> csv/xgb-rand-neg-top1.csv <==
neg-number,prob
1, 0.05039607695209355
2, 0.06412674462466994
4, 0.06005281026027914
8, 0.07385892116182573
16, 0.07053941908713693
32, 0.07574500188608073



==> csv/xgb-rand-neg-top10.csv <==
neg-number,prob
1, 0.26548472274613355
2, 0.26744624669935874
4, 0.26963410033949453
8, 0.2749151263674085
16, 0.27695209354960393
32, 0.27687665032063374



==> csv/xgb-tree-num-top1.csv <==
tree-number,prob
1, 0.06774801961523953
2, 0.06525839305922293
4, 0.06661637118068653
8, 0.07159562429271973
16, 0.07219917012448132
32, 0.07521689928328933
64, 0.07506601282534893
128, 0.07491512636740852
256, 0.07574500188608073
512, 0.07740475292342512
1024, 0.07770652583930593
2048,0.08042248208223311
4096, 0.08540173519426632


==> csv/xgb-tree-num-top10.csv <==
tree-number,prob
1,0.1965296114673708
2,0.20460203696718218
4,0.2152395322519804
8,0.2156167483968314
16,0.24187099207846097
32,0.25001886080724256
64,0.26435307431158056
128,0.2776310826103357
256,0.2810260279139947
512,0.28638249717087894
1024,0.2943040362127499
2048,0.2959637872500943
4096, 0.2929460580912863

